Measurement of Out-of-Plane first-order Displacement Derivatives in Orthogonal shear directions Using Dichroic Mirrors

This paper proposed a novel and temporal phase-shift digital shearography system for simultaneous measurement of first order displacement derivative in orthogonal shear directions. Dual lasers with wavelengths of 532nm and 637nm, three splitter prism structure, two dichroic mirrors with different response wavelength, and the color CMOS are used in the system. Two dichroic mirrors can be used as shear mirrors to realize shear in orthogonal directions at the same time. The system realizes the measurement of the first-order displacement derivative information in the orthogonal direction of the round metal aluminum plate of diameter 250mm. The experimental results show that the overall displacement integral PV error in the x and y directions is 2.7%-14.8%, which verified the reliability of the system.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
